Spatio-temporal Human Action Localisation and Instance Segmentation in Temporally Untrimmed Videos

Current state-of-the-art human action recognition is focused on the classification of temporally trimmed videos in which only one action occurs per frame. In this work we address the problem of action localisation and instance segmentation in which multiple concurrent actions of the same class may be segmented out of an image sequence. We cast the action tube extraction as an energy maximisation problem in which configurations of region proposals in each frame are assigned a cost and the best action tubes are selected via two passes of dynamic programming. One pass associates region proposals in space and time for each action category, and another pass is used to solve for the tube's temporal extent and to enforce a smooth label sequence through the video. In addition, by taking advantage of recent work on action foreground-background segmentation, we are able to associate each tube with class-specific segmentations. We demonstrate the performance of our algorithm on the challenging LIRIS-HARL dataset and achieve a new state-of-the-art result which is 14.3 times better than previous methods.

==> cvpr2016pkg/README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> text/notes.txt <==

"The ground truth is agnostic to the human action boundaries"
that means the given gt bbox do not provide any information about the actionness 

the action seg provides the human action silhouette in addtion to the bboxes for action localisation

our model provides instance segmentation for  concurrent human actions , this the first 

--------------
The detection bounding boxes are agnostic to the human action boundaries, our proposed model provides instance leve segmetation which provides human action silhouette in addtion to the localised bboxes

- to address the problem of static human body parts which are the part of the gt box but hard to detect using optical flow
- the ActionSeg DPM model detects those

- carry better human or human part semantic meaning
- vulnerable to leaks

- we make no assumptions about the scene context or the level of articulation in the human

- our model is not limited to any assumptions about the scene context or the level of articulation in the human




